Trends in Atmospheric Properties of Neptune-Size Exoplanets

Precise atmospheric observations have been made for a growing sample of warm Neptunes. Here we investigate the correlations between these observations and a large number of system parameters to show that, at 95% confidence, the amplitude of a warm Neptune's spectral features in transmission correlates with either its equilibrium temperature (T_eq) or its bulk H/He mass fraction (f_HHe) --- in addition to the standard kT/mg scaling. These correlations could indicate either more optically-thick, photochemically-produced hazes at lower T_eq and/or higher-metallicity atmospheres for planets with smaller radii and lower f_HHe. %Since hazes must exist in some of these planets, we favor the former explanation. We derive an analytic relation to estimate the observing time needed with JWST/NIRISS to confidently distinguish a nominal gas giant's transmission spectrum from a flat line. Using this tool, we show that these possible atmospheric trends could reduce the number of expected TESS planets accessible to JWST spectroscopy by up to a factor of eight. Additional observations of a larger sample of planets are required to confirm these trends in atmospheric properties as a function of planet or system quantities. If these trends can be confidently identified, the community will be well-positioned to prioritize new targets for atmospheric study and eventually break the complex degeneracies between atmospheric chemistry, composition, and cloud properties.

==> gj1214_solarmodel_Crossfield2011_basisvectors.csv <==
wave,Rp,height,norm_height
1.00125,2.44484919558,73.5199465767,-1.88433256265
1.00375,2.72614944031,81.9790282254,-0.617187508914
1.00625,2.71538029534,81.6551853626,-0.665698198232
1.00875,2.71621606244,81.6803180181,-0.661933401847
1.01125,2.70345876436,81.2966886822,-0.719399925478
1.01375,2.69541926174,81.0549298839,-0.755614668187
1.01625,2.68884739301,80.8573048367,-0.785218307384
1.01875,2.68340671533,80.6936962456,-0.809726383492
1.02125,2.679609195,80.5794996347,-0.826832693214
1.02375,2.67855614261,80.5478329147,-0.831576272877
1.02625,2.67078190033,80.3140508565,-0.866596123843
1.02875,2.66783794485,80.2255221039,-0.879857465407
1.03125,2.66432246101,80.1198067147,-0.895693313553
1.03375,2.65456211852,79.8262999167,-0.939659751373
1.03625,2.6469549176,79.59754102,-0.97392714782
1.03875,2.64373310263,79.500656654,-0.988440135206
1.04125,2.64549017124,79.553494101,-0.980525244156
1.04375,2.65133541299,79.729268485,-0.954194768754
1.04625,2.65598694275,79.8691463229,-0.933241488265
1.04875,2.66109139762,80.022644236,-0.910247961376
1.05125,2.66425871558,80.1178898027,-0.895980461225
1.05375,2.66718980281,80.2060315895,-0.882777085986
1.05625,2.66637745005,80.1816030352,-0.886436410136
1.05875,2.6849541271,80.7402290258,-0.802755912616
1.06125,2.68885272909,80.8574652998,-0.785194270492
1.06375,2.69089230723,80.9187981936,-0.776006786996
1.06625,2.69569218568,81.0631370788,-0.754385255013
1.06875,2.71279493648,81.5774400989,-0.677344205502
1.07125,2.71610896474,81.6770974442,-0.662415834146
1.07375,2.71005907071,81.4951688873,-0.689668186191
1.07625,2.71599681815,81.6737250436,-0.662921009651
1.07875,2.72084474936,81.8195089407,-0.641083019209
1.08125,2.73271281837,82.1763979469,-0.587622116752
1.08375,2.73127190118,82.1330676034,-0.594112872216
1.08625,2.7477862279,82.6296759099,-0.519722437724
1.08875,2.74548322166,82.5604213741,-0.530096559425
1.09125,2.76196363693,83.0560099169,-0.455858882485
1.09375,2.78193949549,83.6567112024,-0.365875632022
1.09625,2.79174127326,83.9514640153,-0.321722544893
1.09875,2.80681708447,84.4048142004,-0.253812047225
1.10125,2.81695783147,84.7097602801,-0.208132039329
1.10375,2.82729635775,85.0206538522,-0.1615611149
1.10625,2.83272480246,85.1838945811,-0.137108143433
1.10875,2.83798518382,85.3420814162,-0.113412230095
1.11125,2.84684682362,85.6085629996,-0.0734940883551
1.11375,2.85898232758,85.9734941391,-0.0188284984482
1.11625,2.87593491656,86.4832815887,0.057536132136
1.11875,2.87051866321,86.3204074703,0.0331380778355
1.12125,2.8681118745,86.2480320545,0.0222964576622
1.12375,2.86405492823,86.1260341525,0.00402153793945
1.12625,2.86158345642,86.0517136276,-0.00711145372958
1.12875,2.85899933287,85.9740055114,-0.0187518964038
1.13125,2.85821849167,85.9505245526,-0.0222692735942
1.13375,2.89833677036,87.1569358565,0.15844752049
1.13625,2.87415788888,86.4298439451,0.0495313334507
1.13875,2.83306496265,85.1941236614,-0.135575857892
1.14125,2.83623497961,85.289450391,-0.121296199782
1.14375,2.85389003911,85.8203620863,-0.0417672205631
1.14625,2.85625128601,85.8913679979,-0.0311307480228
1.14875,2.84989622348,85.7002626083,-0.0597577620688
1.15125,2.84842170344,85.6559217816,-0.0663998848798
1.15375,2.85614573001,85.8881937851,-0.0316062355674
1.15625,2.86067528485,86.0244036711,-0.0112024032819
1.15875,2.85191626813,85.7610081035,-0.0506582691139
1.16125,2.8478517369,85.6387821113,-0.0689673560688
1.16375,2.84200555549,85.4629794703,-0.0953020642832
1.16625,2.84994606651,85.7017614563,-0.059533239126
1.16875,2.83950725441,85.3878521528,-0.106555911061
1.17125,2.82724640745,85.0191517784,-0.161786121047
1.17375,2.83222662679,85.1689137599,-0.139352225507
1.17625,2.8174893205,84.7257428792,-0.20573789393
1.17875,2.80822317722,84.4470973252,-0.247478161979
1.18125,2.81575393435,84.6735574532,-0.213555114185
1.18375,2.80473763245,84.3422822447,-0.26317914659
1.18625,2.80049961473,84.2148392773,-0.282269720776
1.18875,2.79829559952,84.1485615366,-0.292197927501
1.19125,2.78404016867,83.7198813073,-0.356412939817
1.19375,2.77848826876,83.5529281119,-0.381422027618
1.19625,2.78028645827,83.6070021208,-0.373321903311
1.19875,2.77843655943,83.551373142,-0.381654957446
1.20125,2.77465827142,83.4377548734,-0.398674633237
1.20375,2.7748218185,83.4426729569,-0.397937919081
1.20625,2.76358381073,83.1047307507,-0.448560647741
1.20875,2.76808286824,83.2400235402,-0.428294193744
1.21125,2.77211190205,83.3611820767,-0.410145008461
1.21375,2.77160689075,83.3459956989,-0.412419882299
1.21625,2.76400514966,83.1174009865,-0.446662684423
1.21875,2.75669195809,82.8974833513,-0.479605686429
1.22125,2.76199032351,83.0568124188,-0.455738670103
1.22375,2.75794247963,82.935088238,-0.473972587216
1.22625,2.74934904641,82.676671992,-0.512682565617
1.22875,2.74843108454,82.6490676276,-0.516817616592
1.23125,2.73825315844,82.3430035218,-0.562665101441
1.23375,2.7429286515,82.4836019688,-0.541603875877
1.23625,2.73680104191,82.2993363991,-0.569206305428
1.23875,2.71898831134,81.76368332,-0.649445529719
1.24125,2.72972464198,82.0865394111,-0.601082655842
1.24375,2.71810335416,81.7370714515,-0.653431907779
1.24625,2.71262713605,81.5723941113,-0.67810007931
1.24875,2.71690950568,81.7011708013,-0.658809717484
1.25125,2.70654964391,81.3896356417,-0.705476749784
1.25375,2.7161375767,81.6779578448,-0.66228694872
1.25625,2.70714748837,81.4076136393,-0.702783699677
1.25875,2.71288215173,81.5800627802,-0.67695133571
1.26125,2.70902683934,81.4641282836,-0.694317975507
1.26375,2.71648915318,81.6885302288,-0.660703237316
1.26625,2.72051643537,81.8096360914,-0.642561942411
1.26875,2.71993547887,81.7921659381,-0.64517891897
1.27125,2.72325851258,81.8920940894,-0.630209981689
1.27375,2.73904567643,82.3668356176,-0.559095124996
1.27625,2.72794599977,82.0330532164,-0.609094727343
1.27875,2.74469471894,82.536710023,-0.533648448679
1.28125,2.74940488704,82.6783511957,-0.512431025935
1.28375,2.75507607403,82.8488915159,-0.486884597597
1.28625,2.75948734793,82.9815445327,-0.467013573642
1.28875,2.77822147675,83.5449053128,-0.382623818858
1.29125,2.77289770663,83.3848122913,-0.406605273197
1.29375,2.78105503298,83.6301142095,-0.369859781753
1.29625,2.79893340913,84.1677413407,-0.289324850393
1.29875,2.7690953718,83.2704709018,-0.423733270317
1.30125,2.79736956363,84.1207143758,-0.296369348644
1.30375,2.79675022034,84.1020898792,-0.299159242372
1.30625,2.79609564255,84.082405833,-0.302107853428
1.30875,2.79725589403,84.1172961759,-0.296881384733
1.31125,2.79612299503,84.0832283594,-0.301984641448
1.31375,2.8121059202,84.563856697,-0.229987958354
1.31625,2.79727430334,84.1178497689,-0.296798458166
1.31875,2.80831788158,84.4499452142,-0.247051556755
1.32125,2.80947723319,84.4848084968,-0.241829141606
1.32375,2.82099979183,84.8313075354,-0.189924625125
1.32625,2.81757952096,84.7284553299,-0.205331576942
1.32875,2.83573716133,85.274480317,-0.123538671958
1.33125,2.86320359858,86.1004335098,0.0001866384731
1.33375,2.86134534564,86.0445533119,-0.00818404754397
1.33625,2.86592978959,86.182413788,0.0124670382057
1.33875,2.88039763345,86.6174815664,0.0776388861974
1.34125,2.88380747202,86.7200200581,0.0929988446477
1.34375,2.90128278319,87.2455264763,0.171718129569
1.34625,2.90548960842,87.3720314433,0.19066819411
1.34875,2.91892957748,87.7761896255,0.251209877338
1.35125,2.93094446286,88.1374936002,0.305332128823
1.35375,2.94387478879,88.5263261192,0.363578073673
1.35625,2.94583468495,88.5852628671,0.372406621702
1.35875,2.95167079344,88.7607626014,0.398695955404
1.36125,2.95966199542,89.0010689336,0.434693123042
1.36375,2.94862696249,88.6692304574,0.384984714828
1.36625,2.93390084559,88.2263960571,0.318649450162
1.36875,2.94087083985,88.4359932813,0.350046485562
1.37125,2.94317495362,88.5052811221,0.360425596251
1.37375,2.94392739768,88.5279081401,0.363815055658
1.37625,2.92816428517,88.0538898688,0.292808540683
1.37875,2.93151352189,88.1546059806,0.307895512075
1.38125,2.94452074713,88.5457509667,0.366487857557
1.38375,2.94856636712,88.6674082721,0.384711756941
1.38625,2.93408812142,88.2320276965,0.319493052851
1.38875,2.92293779892,87.8967223057,0.269265311223
1.39125,2.92992179766,88.1067406642,0.300725431269
1.39375,2.92829862364,88.0579296095,0.293413681714
1.39625,2.93937913221,88.3911356002,0.343326939507
1.39875,2.92623224532,87.995790798,0.284105474174
1.40125,2.9450393916,88.5613473126,0.36882414339
1.40375,2.9310932694,88.1419684154,0.30600244272
1.40625,2.9307742964,88.1323764629,0.304565597008
1.40875,2.93853716763,88.3658165781,0.33953422595
1.41125,2.93007581683,88.1113722305,0.301419226008
1.41375,2.93315697158,88.204026752,0.315298595367
1.41625,2.92520662357,87.9649489544,0.27948545852
1.41875,2.94398784613,88.5297259073,0.364087351732
1.42125,2.92783447579,88.0439720514,0.29132288138
1.42375,2.93637163171,88.3006959623,0.329779353069
1.42625,2.9250593,87.960518734,0.278821824801
1.42875,2.92805045395,88.0504668089,0.292295776577
1.43125,2.90785824507,87.4432595746,0.201337954495
1.43375,2.92565611054,87.9784656399,0.281510217461
1.43625,2.90771684314,87.4390074259,0.200700995375
1.43875,2.91432703544,87.6377849153,0.230477266953
1.44125,2.90517043347,87.3624334175,0.189230438641
1.44375,2.90594725067,87.3857933692,0.192729689324
1.44625,2.91830503704,87.7574088435,0.248396572527
1.44875,2.88489566191,86.7527434109,0.0979007047233
1.45125,2.9039775653,87.3265622461,0.183857044781
1.45375,2.87903345444,86.5764588447,0.0714938055581
1.45625,2.88852302335,86.8618231121,0.114240516724
1.45875,2.86085043422,86.0296706512,-0.0104134254567
1.46125,2.8829477639,86.6941674636,0.0891262035402
1.46375,2.87216561705,86.3699336164,0.0405569459416
1.46625,2.87407229471,86.4272700118,0.0491457659573
1.46875,2.88395222426,86.7243729554,0.0936508956058
1.47125,2.88694866766,86.8144800913,0.107148674235
1.47375,2.87053745611,86.3209725986,0.0332227323511
1.47625,2.87965880675,86.5952640408,0.0743107675238
1.47875,2.86813703281,86.2487885994,0.0224097858195
1.48125,2.87439829089,86.437073161,0.050614248297
1.48375,2.8707586868,86.3276253069,0.0342192880939
1.48625,2.87843590736,86.5584897897,0.068802095031
1.48875,2.8653405981,86.1646959972,0.00981296629379
1.49125,2.86159338725,86.0520122612,-0.00706671930755
1.49375,2.85863513239,85.9630535065,-0.020392473881
1.49625,2.85371520393,85.8151045542,-0.0425547830937
1.49875,2.84400872293,85.5232174446,-0.0862785964453
1.50125,2.8422257712,85.4696016567,-0.0943100806266
1.50375,2.85418977094,85.8293754307,-0.0404170486081
1.50625,2.83511342569,85.2557237362,-0.12634835149
1.50875,2.83391427845,85.2196637449,-0.131750030001
1.51125,2.82886410233,85.0677980676,-0.154499052861
1.51375,2.83298780356,85.1918033824,-0.135923428721
1.51625,2.81247906239,84.5750775912,-0.228307102078
1.51875,2.82929479626,85.0807496213,-0.152558948984
1.52125,2.81295614389,84.5894240819,-0.22615804081
1.52375,2.8051830766,84.3556773571,-0.261172598932
1.52625,2.81363973646,84.609980642,-0.22307872977
1.52875,2.79480837485,84.0436959392,-0.307906479398
1.53125,2.80601811093,84.3807879773,-0.257411103363
1.53375,2.78449749614,83.7336337674,-0.354352862552
1.53625,2.79312467607,83.9930648228,-0.315490868741
1.53875,2.78374655997,83.7110520933,-0.357735529578
1.54125,2.77842259826,83.5509533105,-0.381717846944
1.54375,2.78179511553,83.6523695001,-0.366526005989
1.54625,2.76249129799,83.0718774039,-0.453481980526
1.54875,2.76415292006,83.1218446436,-0.445997037921
1.55125,2.77496694608,83.4470371409,-0.397284177404
1.55375,2.75326914477,82.7945546909,-0.495024090961
1.55625,2.76334857134,83.0976567819,-0.449620307043
1.55875,2.74964760539,82.6856500672,-0.511337676879
1.56125,2.7517159825,82.7478489853,-0.502020465554
1.56375,2.75570347155,82.8677582141,-0.484058422808
1.56625,2.74543940169,82.5591036478,-0.530293950863
1.56875,2.74253089944,82.4716410224,-0.543395589768
1.57125,2.74551970439,82.5615184595,-0.52993221932
1.57375,2.73593944842,82.2734271087,-0.573087439395
1.57625,2.7360253202,82.2760093903,-0.572700621368
1.57875,2.74582287065,82.570635082,-0.528566576619
1.58125,2.73473619614,82.2372436734,-0.578507609453
1.58375,2.73115210059,82.1294650365,-0.594652525924
1.58625,2.73208692072,82.1575763516,-0.590441535255
1.58875,2.7281566554,82.0393879181,-0.608145808031
1.59125,2.73456473449,82.2320875878,-0.579279975616
1.59375,2.73071061069,82.1161888337,-0.596641261278
1.59625,2.7331392278,82.1892206592,-0.585701312912
1.59875,2.72671146415,81.9959290482,-0.614655816363
1.60125,2.72511466372,81.9479110834,-0.621848763437
1.60375,2.72790182484,82.0317248159,-0.609293717747
1.60625,2.72750990144,82.0199391453,-0.611059175851
1.60875,2.73166453885,82.1448747532,-0.592344196591
1.61125,2.72952489989,82.0805328942,-0.601982414046
1.61375,2.72901292706,82.0651371736,-0.6042886468
1.61625,2.73090901533,82.1221551316,-0.595747527758
1.61875,2.73306175943,82.18689108,-0.586050276887
1.62125,2.73215659102,82.1596714324,-0.590127698437
1.62375,2.731174404,82.1301357304,-0.59455205799
1.62625,2.73265592736,82.1746871566,-0.587878387998
1.62875,2.73090745305,82.1221081516,-0.595754565213
1.63125,2.74262290962,82.4744078939,-0.542981120725
1.63375,2.73832438726,82.3451454694,-0.562344244125
1.63625,2.73970801476,82.3867530337,-0.556111555805
1.63875,2.73735192594,82.3159022323,-0.566724793302
1.64125,2.7401042689,82.3986689356,-0.554326589449
1.64375,2.74201376745,82.4560901589,-0.545725062469
1.64625,2.74727348636,82.614257073,-0.522032133233
1.64875,2.74782804452,82.6309333927,-0.519534070581
1.65125,2.74808257209,82.6385873834,-0.518387525735
1.65375,2.74579743301,82.5698701376,-0.528681163003
1.65625,2.75863920861,82.9560398276,-0.470834101939
1.65875,2.74863809059,82.6552925818,-0.515885137128
1.66125,2.76016490903,83.0019197181,-0.463961431984
1.66375,2.758498512,82.9518088888,-0.471467883886
1.66625,2.7579559248,82.9354925524,-0.473912022133
1.66875,2.76163117012,83.046012187,-0.457356512421
1.67125,2.76279133656,83.0808999728,-0.452130426781
1.67375,2.76440464129,83.1294142442,-0.444863134461
1.67625,2.7674236331,83.2201994413,-0.431263784294
1.67875,2.7634700724,83.1013104842,-0.449072993396
1.68125,2.75117872435,82.7316929007,-0.504440598555
1.68375,2.76431451716,83.1267040887,-0.445269107627
1.68625,2.76101438661,83.0274646665,-0.460134875356
1.68875,2.77010084155,83.3007067475,-0.419204031344
1.69125,2.7789185815,83.5658682025,-0.379483640867
1.69375,2.76682473149,83.2021896539,-0.433961596414
1.69625,2.77243258628,83.3708254887,-0.408700454276
1.69875,2.76894317823,83.265894234,-0.424418841432
1.70125,2.77216793198,83.3628669733,-0.409892616002
1.70375,2.76670978324,83.1987330034,-0.434479392286
1.70625,2.78059753425,83.6163565992,-0.371920630507
1.70875,2.77927063827,83.5764550293,-0.377897765972
1.71125,2.76927588237,83.2758991008,-0.422920142398
1.71375,2.78406655127,83.7206746678,-0.356294096788
1.71625,2.77862346991,83.5569937948,-0.380813000527
1.71875,2.77585018853,83.4735974449,-0.393305523549
1.72125,2.78919434193,83.87487432,-0.333195451482
1.72375,2.80314716241,84.2944546435,-0.270343577763
1.72625,2.78829780934,83.8479143635,-0.337233972094
1.72875,2.78846164557,83.8528411421,-0.336495955436
1.73125,2.79325199314,83.9968934205,-0.31491735629
1.73375,2.79130454839,83.9383311036,-0.32368981568
1.73625,2.81314970125,84.5952446155,-0.22528614233
1.73875,2.79546369372,84.0634022705,-0.30495453008
1.74125,2.81261512607,84.5791692113,-0.227694189662
1.74375,2.80284618151,84.2854037378,-0.271699376292
1.74625,2.81903134623,84.772113694,-0.198791684986
1.74875,2.81928660407,84.7797896452,-0.197641850511
1.75125,2.82459973577,84.939562755,-0.173708317996
1.75375,2.81717478827,84.7162844667,-0.207154735741
1.75625,2.83878751753,85.3662086843,-0.109798037723
1.75875,2.81719301087,84.7168324451,-0.207072650226
1.76125,2.82681951868,85.0063146516,-0.163709084134
1.76375,2.83193962184,85.1602831299,-0.140645067985
1.76625,2.84718252128,85.6186578856,-0.0719819047158
1.76875,2.85293654375,85.7916891817,-0.046062335651
1.77125,2.84546589192,85.5670365017,-0.0797146331519
1.77375,2.85381718527,85.818171272,-0.0420953979734
1.77625,2.86729919353,86.2235936304,0.0186356550593
1.77875,2.8593223664,85.9837195696,-0.0172967596344
1.78125,2.86406256386,86.1262637661,0.00405593337349
1.78375,2.86696491759,86.2135414976,0.0171298757095
1.78625,2.8833666588,86.7067642041,0.0910131574853
1.78875,2.85242566374,85.7763263235,-0.0483636457212
1.79125,2.8837065528,86.7169852797,0.0925442439459
1.79375,2.88427372653,86.7340409668,0.0950991347045
1.79625,2.88804779593,86.8475323761,0.11209980734
1.79875,2.85941843198,85.9866083926,-0.0168640226154
1.80125,2.9166044076,87.706268599,0.240735917328
1.80375,2.89247658793,86.9807121859,0.132049743318
1.80625,2.91419330006,87.63376331,0.229874842546
1.80875,2.89052837029,86.9221266271,0.123273802354
1.81125,2.91403045902,87.6288664581,0.229141308817
1.81375,2.88004675557,86.6069301905,0.0760583217483
1.81625,2.90542905317,87.3702104643,0.19039541692
1.81875,2.90698566234,87.417019823,0.197407318425
1.82125,2.93455504263,88.2460686533,0.321596346056
1.82375,2.86857588733,86.2619855526,0.0243866498166
1.82625,2.91400626079,87.6281387845,0.229032305499
1.82875,2.90768405362,87.4380214005,0.200553291727
1.83125,2.91986510986,87.8043223589,0.2554240764
1.83375,2.91265289727,87.5874412995,0.222935944334
1.83625,2.93146700714,88.1532072187,0.307685981733
1.83875,2.92366055372,87.9184565274,0.272521032439
1.84125,2.92461230966,87.9470771253,0.276808312136
1.84375,2.89807644312,87.1491074616,0.157274850418
1.84625,2.92240079598,87.8805738955,0.266846327832
1.84875,2.9393032414,88.3888534601,0.342985081767
1.85125,2.89691305541,87.1141228081,0.152034254292
1.85375,2.91719716845,87.7240937255,0.243406067796
1.85625,2.91377572043,87.6212061216,0.22799381339
1.85875,2.91187754781,87.5641254845,0.219443305195
1.86125,2.93671440911,88.3110037457,0.331323428095
1.86375,2.93657991477,88.3069593178,0.330717584926
1.86625,2.93045872375,88.1228867631,0.303144068452
1.86875,2.95045153597,88.724097868,0.39320368833
1.87125,2.9474685792,88.6343962937,0.379766661604
1.87375,2.94405521405,88.5317517527,0.364390817299
1.87625,2.92692113052,88.0165065145,0.287208626346
1.87875,2.89475880058,87.0493414301,0.142330198201
1.88125,2.90278501041,87.2907004957,0.178485062161
1.88375,2.90230429722,87.2762447952,0.17631964158
1.88625,2.89879092736,87.1705929762,0.160493316048
1.88875,2.88889907609,86.8731315303,0.115934483845
1.89125,2.9044557823,87.340942883,0.186011221042
1.89375,2.89692827658,87.1145805292,0.152102819535
1.89625,2.8740233354,86.4257977386,0.0489252238462
1.89875,2.91246434622,87.5817713123,0.222086597273
1.90125,2.89845634656,87.1605316757,0.158986163422
1.90375,2.89987743365,87.2032657008,0.165387592182
1.90625,2.92167180697,87.8586522027,0.26356252401
1.90875,2.87842045248,86.5580250406,0.0687324770138
1.91125,2.92016186547,87.8132462045,0.256760841701
1.91375,2.92143991878,87.8516790089,0.262517960494
1.91625,2.90856676323,87.4645656811,0.204529545338
1.91875,2.87184525099,86.3602997727,0.0391138250499
1.92125,2.92481495487,87.953170943,0.277721147744
1.92375,2.90552447163,87.3730798273,0.190825238886
1.92625,2.90923151786,87.4845557587,0.207523998991
1.92875,2.91169794154,87.5587244795,0.218634250848
1.93125,2.92840180758,88.0610324913,0.293878484103
1.93375,2.91159856028,87.5557359495,0.21818657803
1.93625,2.91073189361,87.5296741016,0.214282591401
1.93875,2.92181522617,87.8629650135,0.26420857013
1.94125,2.92483506156,87.9537755784,0.277811720319
1.94375,2.89744355697,87.1300757127,0.154423951535
1.94625,2.9048727381,87.353481312,0.187889440089
1.94875,2.92177137456,87.8616463358,0.264011036169
1.95125,2.8900048307,86.906383078,0.120915465932
1.95375,2.90572074937,87.3789821665,0.191709391588
1.95625,2.91322899529,87.6047653516,0.225531035375
1.95875,2.89953175259,87.1928706004,0.163830437321
1.96125,2.8938267769,87.0213142079,0.138131804405
1.96375,2.89527444656,87.0648476072,0.144652977023
1.96625,2.87887258447,86.5716212654,0.0707691506939
1.96875,2.87175025654,86.35744316,0.0386859130346
1.97125,2.8823460494,86.6760730887,0.0864157204633
1.97375,2.88466435036,86.7457875576,0.0968587387718
1.97625,2.87616776935,86.4902837895,0.0585850408111
1.97875,2.86946884932,86.2888381364,0.0284090863159
1.98125,2.8753262687,86.4649787183,0.0547944170634
1.98375,2.86263742741,86.0834079713,-0.00236373613016
1.98625,2.85859807011,85.9619389935,-0.0205594245871
1.98875,2.87094136224,86.3331186064,0.0350421678873
1.99125,2.86558014291,86.171899436,0.0108920198119
1.99375,2.85005648024,85.7050817475,-0.0590358694669
1.99625,2.85240064541,85.7755739882,-0.0484763432892
1.99875,2.85839739352,85.955904375,-0.0214633923401
2.00125,2.85346349483,85.8075353185,-0.0436886318888
2.00375,2.85225426037,85.7711719905,-0.0491357493331
2.00625,2.86019696573,86.0100199634,-0.0133570395385
2.00875,2.84308054272,85.4953058013,-0.090459676889
2.01125,2.83316791429,85.1972195577,-0.135112101923
2.01375,2.84071272443,85.4241022788,-0.101125750945
2.01625,2.85646257566,85.8977217654,-0.0301789727048
2.01875,2.84930497545,85.6824829746,-0.0624210978507
2.02125,2.83546931057,85.2664256795,-0.124745232488
2.02375,2.83234136864,85.1723642039,-0.138835359351
2.02625,2.82989491191,85.0987959163,-0.149855668121
2.02875,2.84423955145,85.5301587728,-0.0852388063091
2.03125,2.83685033821,85.3079550624,-0.118524255516
2.03375,2.8358409022,85.2775999461,-0.123071360871
2.03625,2.82063063776,84.8202065695,-0.191587516503
2.03875,2.83151758903,85.1475920283,-0.142546156938
2.04125,2.84019381357,85.4084979221,-0.10346323676
2.04375,2.83252475589,85.1778789084,-0.138009273164
2.04625,2.81942922544,84.7840784641,-0.196999398314
2.04875,2.82327654806,84.8997726975,-0.179668749237
2.05125,2.83222985378,85.1690107998,-0.139337689217
2.05375,2.83512523771,85.2560789398,-0.126295143056
2.05625,2.82629931719,84.9906714838,-0.166052383742
2.05875,2.82327150673,84.8996210978,-0.179691458412
2.06125,2.82814274571,85.0461058913,-0.157748475798
2.06375,2.83022934683,85.1088528303,-0.148349172586
2.06625,2.8246796958,84.9419672619,-0.173348130063
2.06875,2.83226487686,85.1700639918,-0.139179924221
2.07125,2.82862966526,85.0607482257,-0.15555509804
2.07375,2.82095675501,84.8300133596,-0.190118488768
2.07625,2.82910089161,85.0749186442,-0.153432411854
2.07875,2.82438812406,84.9331993023,-0.174661544117
2.08125,2.82753265936,85.0277597634,-0.160496670716
2.08375,2.8271037486,85.0148618326,-0.162428742065
2.08625,2.82584190649,84.976916521,-0.168112835905
2.08875,2.82510419578,84.9547325547,-0.171435927509
2.09125,2.82506292214,84.9534914,-0.171621848755
2.09375,2.82852359131,85.0575584375,-0.156032918738
2.09625,2.82365703092,84.9112143356,-0.177954826172
2.09875,2.82795249908,85.0403849159,-0.158605460749
2.10125,2.82927200653,85.0800643028,-0.152661607629
2.10375,2.82656799953,84.9987511281,-0.164842077268
2.10625,2.82426558944,84.9295145194,-0.175213513537
2.10875,2.82244496616,84.8747658967,-0.183414692973
2.11125,2.82506690777,84.9536112535,-0.17160389506
2.11375,2.82439410929,84.9333792866,-0.17463458301
2.11625,2.82579546053,84.9755198277,-0.168322056375
2.11875,2.82915230984,85.0764648603,-0.153200793327
2.12125,2.82303470429,84.8925001258,-0.180758158662
2.12375,2.82263835731,84.880581432,-0.182543543234
2.12625,2.82180997018,84.8556707023,-0.186275095803
2.12875,2.82333097824,84.9014094871,-0.179423563056
2.13125,2.82271097425,84.8827651224,-0.182216432967
2.13375,2.82087800345,84.8276451928,-0.190473233051
2.13625,2.82298129307,84.8908939777,-0.18099875482
2.13875,2.82361969956,84.9100917307,-0.178122989023
2.14125,2.82371219263,84.9128731233,-0.177706344756
2.14375,2.82161024663,84.8496647432,-0.187174770464
2.14625,2.82201524402,84.8618435665,-0.185350419268
2.14875,2.82148460962,84.845886667,-0.187740714937
2.15125,2.82780579626,85.0359733624,-0.159266298236
2.15375,2.8259779568,84.9810077393,-0.16749998368
2.15625,2.82198539591,84.8609459932,-0.185484873062
2.15875,2.82427410031,84.9297704528,-0.175175175488
2.16125,2.82334861919,84.9019399747,-0.179344097615
2.16375,2.82631112224,84.9910264777,-0.165999206713
2.16625,2.82239974175,84.8734059369,-0.183618410865
2.16875,2.82465507404,84.9412268521,-0.173459041241
2.17125,2.82077300717,84.8244878116,-0.190946199289
2.17375,2.82615389369,84.9862984012,-0.166707458388
2.17625,2.82508750887,84.9542307566,-0.17151109536
2.17875,2.8237599576,84.914309481,-0.177491182677
2.18125,2.82346537223,84.9054508976,-0.178818171888
2.18375,2.82941740848,85.0844367377,-0.152006630007
2.18625,2.82878603255,85.0654504031,-0.154850725965
2.18875,2.82674329173,85.0040224032,-0.16405245607
2.19125,2.82407777108,84.9238665654,-0.176059560106
2.19375,2.82536148625,84.9624696297,-0.170276936875
2.19625,2.8325415432,85.1783837255,-0.137933653066
2.19875,2.83195474163,85.1607378027,-0.140576959375
2.20125,2.82450845229,84.9368177361,-0.174119513581
2.20375,2.82763642941,85.0308802704,-0.160029228136
2.20625,2.82911896671,85.075462187,-0.153350990771
2.20875,2.82645779886,84.9954372438,-0.165338487192
2.21125,2.82420570075,84.9277135848,-0.175483288133
2.21375,2.82605256255,84.9832512357,-0.167163914641
2.21625,2.8292572359,85.07962013,-0.15272814339
2.21875,2.8310912264,85.1347707232,-0.144466749971
2.22125,2.82779919511,85.0357748568,-0.159296033774
2.22375,2.83125393123,85.139663479,-0.143733829841
2.22625,2.82903391507,85.0729045681,-0.15373411441
2.22875,2.82576196446,84.9745125552,-0.168472942763
2.23125,2.82342789171,84.9043238072,-0.178987006654
2.23375,2.82504053848,84.952818293,-0.171722678157
2.23625,2.82979761634,85.0958701059,-0.15029394574
2.23875,2.82609790277,84.984614678,-0.166959675084
2.24125,2.82735691999,85.0224750413,-0.16128830624
2.24375,2.83469985842,85.2432872049,-0.128211306568
2.24625,2.83097569663,85.1312965854,-0.144987165391
2.24875,2.82956354502,85.0888312625,-0.151348343378
2.25125,2.82625639925,84.9893808829,-0.166245711887
2.25375,2.82740749715,85.0239959653,-0.161060476382
2.25625,2.82849184067,85.0566036525,-0.156175942663
2.25875,2.82881057553,85.0661884441,-0.154740169639
2.26125,2.82786719937,85.0378198374,-0.158989701819
2.26375,2.82872768179,85.0636957163,-0.155113572787
2.26625,2.83402982484,85.2231383822,-0.13122953976
2.26875,2.83982003364,85.3972578504,-0.105146965787
2.27125,2.83493512448,85.2503619761,-0.127151527059
2.27375,2.82964887671,85.0913973026,-0.150963958256
2.27625,2.83202202801,85.1627611958,-0.140273861155
2.27875,2.83136177447,85.1429064724,-0.143248039155
2.28125,2.834918037,85.2498481321,-0.127228499356
2.28375,2.83388926183,85.2189114611,-0.13186271986
2.28625,2.83305837265,85.1939254913,-0.135605543173
2.28875,2.83205305483,85.1636942147,-0.140134097714
2.29125,2.83966537162,85.3926069528,-0.105843656295
2.29375,2.83868179107,85.3630293454,-0.110274293144
2.29625,2.84537676396,85.5643563025,-0.0801161189541
2.29875,2.83876027604,85.3653894953,-0.109920749771
2.30125,2.83730064744,85.3214964747,-0.116495792581
2.30375,2.83180541196,85.156247256,-0.141249629793
2.30625,2.8359407945,85.2806038437,-0.122621386025
2.30875,2.83680491328,85.306589073,-0.118728876638
2.31125,2.84317625198,85.4981839089,-0.0900285449946
2.31375,2.83773756764,85.3346352603,-0.114527641911
2.31625,2.84427114635,85.5311088746,-0.0850964839085
2.31875,2.83960332206,85.3907410378,-0.106123164758
2.32125,2.84642462003,85.5958667625,-0.0753959465848
2.32375,2.85663979973,85.9030511348,-0.0293806491595
2.32625,2.83456624563,85.2392692863,-0.128813178721
2.32875,2.84332294451,85.5025951532,-0.0893677538346
2.33125,2.84696714359,85.612181185,-0.0729520950249
2.33375,2.83801410278,85.3429510487,-0.113281961761
2.33625,2.83806229238,85.3444001757,-0.113064886875
2.33875,2.84212178076,85.4664745225,-0.0947785159553
2.34125,2.85342091953,85.8062550212,-0.043880416583
2.34375,2.84420334436,85.5290699763,-0.0854019047532
2.34625,2.84986372526,85.6992853427,-0.0599041535232
2.34875,2.845953266,85.5816925043,-0.0775192079331
2.35125,2.8667511766,86.2071140148,0.016167058072
2.35375,2.84940705237,85.6855525666,-0.061961282186
2.35625,2.84327606276,85.5011853551,-0.0895789373672
2.35875,2.84853854613,85.6594354006,-0.0658735552888
2.36125,2.8436992501,85.5139111752,-0.0876726476888
2.36375,2.85538411305,85.8652909253,-0.0350370152651
2.36625,2.84119002212,85.4384552709,-0.098975715792
2.36875,2.85284138763,85.7888277075,-0.0464909759051
2.37125,2.86198807885,86.0638811754,-0.00528879157308
2.37375,2.8432742722,85.5011315106,-0.089587003107
2.37625,2.8520902685,85.7662405318,-0.0498744670622
2.37875,2.86077747144,86.0274765611,-0.0107420935814
2.38125,2.85457925304,85.8410876883,-0.0386625875614
2.38375,2.86563405333,86.1735205959,0.0111348646977
2.38625,2.85873257528,85.965983747,-0.0199535326504
2.38875,2.85295773446,85.792326415,-0.0459668800145
2.39125,2.85273937265,85.785759978,-0.0469505125775
2.39375,2.84675437158,85.6057828407,-0.0739105478114
2.39625,2.85982737764,85.9989059458,-0.0150218860376
2.39875,2.84651131501,85.5984737985,-0.075005420403
2.40125,2.84853237621,85.6592498626,-0.0659013483291
2.40375,2.85517727711,85.8590710867,-0.0359687284272
2.40625,2.85744914794,85.9273893383,-0.0257348592974
2.40875,2.85973611554,85.9961615702,-0.0154329852697
2.41125,2.85752416418,85.9296451789,-0.0253969411391
2.41375,2.86434620372,86.1347932034,0.00533361748949
2.41625,2.86809911652,86.2476484046,0.022238988066
2.41875,2.87650210599,86.5003377478,0.0600910936116
2.42125,2.85169996058,85.7545034406,-0.0516326481043
2.42375,2.85521473919,85.8601976227,-0.0357999767143
2.42625,2.85043608812,85.7164970737,-0.0573258878568
2.42875,2.85379731712,85.8175738095,-0.0421848960554
2.43125,2.85631294595,85.8932221961,-0.0308529946845
2.43375,2.87058208816,86.3223147453,0.0334237818951
2.43625,2.8842243451,86.7325559998,0.0948766910997
2.43875,2.84326034002,85.5007125508,-0.0896497620218
2.44125,2.84910830517,85.6765688312,-0.0633070187922
2.44375,2.86435118228,86.1349429155,0.0053560439092
2.44625,2.88619399981,86.7917862006,0.103749197494
2.44875,2.86817012678,86.24978378,0.0225588608942
2.45125,2.88811216713,86.8494681056,0.11238977382
2.45375,2.88919383537,86.8819953434,0.117262256457
2.45625,2.85644759581,85.8972713012,-0.0302464508994
2.45875,2.85440394036,85.8358157969,-0.0394523010731
2.46125,2.8808952106,86.6324443891,0.0798802721566
2.46375,2.87288716748,86.3916316213,0.0438072419717
2.46625,2.86372811941,86.1162065658,0.00254939493156
2.46875,2.87963101986,86.5944284512,0.0741855987056
2.47125,2.88119284097,86.6413945401,0.0812209779245
2.47375,2.8991108287,87.1802128454,0.161934343603
2.47625,2.89019667858,86.9121522053,0.1217796639
2.47875,2.8971412515,87.1209849753,0.153062186343
2.48125,2.89551509726,87.0720843016,0.145737012124
2.48375,2.88856788252,86.8631720882,0.114442589302
2.48625,2.8781651691,86.5503483213,0.0675825274881
2.48875,2.9223257463,87.8783170495,0.266508259067
2.49125,2.91083338403,87.532726057,0.214739765158
2.49375,2.88979901771,86.9001940011,0.119988360788
2.49625,2.90111736727,87.2405521943,0.170972997051
2.49875,2.91514570565,87.6624034438,0.234165048672
2.50125,2.89030369413,86.9153703087,0.122261726139
2.50375,2.90900565794,87.4777638431,0.20650659041
2.50625,2.93327029826,88.2074346397,0.315809086722
2.50875,2.89663721587,87.1058279373,0.150791707522
2.51125,2.92798658318,88.0485461277,0.292008064284
2.51375,2.91431028696,87.6372812655,0.230401821726
2.51625,2.94719986921,88.6263158181,0.378556230599
2.51875,2.91835618114,87.7589468163,0.248626956243
2.52125,2.90505393465,87.3589301393,0.188705658082
2.52375,2.94392600086,88.527866136,0.363808763574
2.52625,2.94471146269,88.5514860434,0.367346954841
2.52875,2.92427344564,87.9368870226,0.275281865323
2.53125,2.93379406631,88.2231850585,0.318168452206
2.53375,2.93733609341,88.3296986397,0.334123867129
2.53625,2.94967601073,88.7007767675,0.389710257436
2.53875,2.92491407783,87.9561517053,0.278167657005
2.54125,2.91952693876,87.7941530933,0.253900750922
2.54375,2.96893124683,89.2798079536,0.476447392023
2.54625,2.93877887746,88.373085122,0.340623032021
2.54875,2.9629513212,89.0999834417,0.449510219615
2.55125,2.93403026047,88.2302877386,0.319232412385
2.55375,2.9556110388,88.8792511484,0.416445184271
2.55625,2.91942733012,87.7911577258,0.253452053857
2.55875,2.91000720616,87.5078817626,0.211018164396
2.56125,2.99102101702,89.9440774418,0.575952968547
2.56375,2.97901817672,89.5831356794,0.521884975371
2.56625,2.96001731918,89.0117540033,0.436293714437
2.56875,2.95892956322,88.9790436995,0.431393809052
2.57125,2.89247769458,86.9807454644,0.132054728331
2.57375,2.97584094874,89.4875921049,0.507572834542
2.57625,2.97533901916,89.4724983983,0.505311842578
2.57875,2.92402890056,87.9295332189,0.274180287593
2.58125,2.94821030456,88.6567009859,0.383107837589
2.58375,2.98602498713,89.7938400156,0.553447852815
2.58625,2.95784181378,88.9463335917,0.426493933038
2.58875,2.97040604949,89.3241572789,0.483090787913
2.59125,2.94125361122,88.447503738,0.351770717436
2.59375,2.98267698081,89.6931609038,0.538366423902
2.59625,2.97175998725,89.3648720323,0.489189735822
2.59875,2.92636071125,87.9996539434,0.284684161754
2.60125,2.9560062751,88.8911364424,0.41822556566
2.60375,2.96923996919,89.2890916555,0.477838062714
2.60625,2.94111909678,88.4434587055,0.351164783712
2.60875,2.94781732378,88.6448835181,0.381337616365
2.61125,2.92710390392,88.0220027596,0.28803194738
2.61375,2.95219428564,88.7765047252,0.40105407832
2.61625,2.9645812742,89.1489983493,0.456852505724
2.61875,2.95473491254,88.8529048378,0.412498585989
2.62125,2.93198055618,88.1686503378,0.309999314658
2.62375,2.91555847743,87.6748160539,0.236024420421
2.62625,2.94453823937,88.546276982,0.366566653072
2.62875,2.93662581419,88.3083395759,0.330924343444
2.63125,2.98785686225,89.8489269966,0.561699717308
2.63375,2.96039303744,89.0230523633,0.437986174864
2.63625,2.89660015774,87.1047135487,0.150624775456
2.63875,2.91735756816,87.7289171634,0.244128604328
2.64125,2.96908366609,89.2843914084,0.477133979808
2.64375,2.92841289673,88.061365957,0.293928436258
2.64625,2.95179373591,88.7644596491,0.399249762057
2.64875,2.91188075099,87.5642218087,0.219457734273
2.65125,2.9466341965,88.6093052689,0.376008101373
2.65375,2.9698869432,89.3085470454,0.480752421764
2.65625,2.9553348728,88.8709464604,0.41520116693
2.65875,2.93670930686,88.3108503142,0.331300444512
2.66125,2.96322243385,89.1081361685,0.450731473628
2.66375,2.96776793938,89.2448257134,0.471207157386
2.66625,3.00420896983,90.3406571524,0.635359419454
2.66875,2.98630417216,89.80223549,0.554705469694
2.67125,2.99276187098,89.9964272923,0.583794819112
2.67375,2.98413141979,89.7368978655,0.544918089562
2.67625,3.00308353924,90.3068139209,0.630289804904
2.67875,2.98681237349,89.8175177963,0.55699471333
2.68125,2.9578416924,88.9463299415,0.42649338624
2.68375,2.98970667643,89.9045534294,0.570032390062
2.68625,2.9975968832,90.1418226978,0.605574614668
2.68875,2.94722041525,88.6269336653,0.37864878226
2.69125,2.95691530899,88.9184723301,0.422320399637
2.69375,3.00965979716,90.5045709572,0.659913215669
2.69625,2.98725676484,89.8308812497,0.558996518561
2.69875,2.94965795928,88.7002339357,0.389628942865
2.70125,2.96244988201,89.084904482,0.447251436697
2.70375,2.9446492208,88.549614345,0.367066580033
2.70625,2.95251410939,88.7861222612,0.402494756359
2.70875,2.99188825225,89.9701563869,0.579859516284
2.71125,2.97186395106,89.3679983656,0.489658051167
2.71375,2.93191940073,88.1668113102,0.309723833827
2.71625,2.94172028029,88.4615371129,0.353872874904
2.71875,2.95504288003,88.8621658399,0.413885856312
2.72125,2.98244867863,89.6862955461,0.537338013925
2.72375,2.95483626629,88.8559526834,0.412955144113
2.72625,2.94407859934,88.5324549801,0.364496158654
2.72875,2.92526730157,87.9667736246,0.279758788644
2.73125,2.89666991798,87.1068113341,0.150939017413
2.73375,2.90262959414,87.2860269168,0.177784974056
2.73625,2.93431560486,88.2388684333,0.320517774707
2.73875,2.97718049906,89.5278742082,0.513606972768
2.74125,2.99794042476,90.1521534607,0.607122131947
2.74375,2.94565394623,88.5798278075,0.371592466073
2.74625,2.93010907913,88.112372473,0.301569059334
2.74875,2.90798338826,87.4470228008,0.201901674488
2.75125,2.9301117763,88.1124535805,0.301581209003
2.75375,2.95120862984,88.7468647123,0.396614093308
2.75625,2.9768206151,89.5170520071,0.511985839507
2.75875,2.9343636209,88.240312341,0.320734067742
2.76125,2.93108698646,88.1417794789,0.305974140607
2.76375,2.97016701786,89.3169692723,0.482014046081
2.76625,2.9760538538,89.49399445,0.50853188663
2.76875,2.95981885209,89.0057858274,0.435399699593
2.77125,2.97795815455,89.5512593683,0.517109999599
2.77375,2.91868892527,87.7689528857,0.250125835422
2.77625,2.95883574279,88.9762223913,0.430971185554
2.77875,2.98247277731,89.6870202263,0.537446568839
2.78125,2.96319412586,89.1072849086,0.450603957453
2.78375,2.93356808935,88.2163896234,0.317150516422
2.78625,3.00300049209,90.30431658,0.629915710728
2.78875,2.98619322376,89.7988991205,0.554205691548
2.79125,2.95209521803,88.7735256273,0.400607818388
2.79375,2.94690486459,88.617444627,0.377227352791
2.79625,2.92737200105,88.0300648057,0.289239617699
2.79875,2.93122446851,88.1459137515,0.30659344223
2.80125,2.95107291645,88.7427836258,0.396002758797
2.80375,3.01766945781,90.7454323666,0.695993532225
2.80625,2.9766835512,89.512930309,0.511368421492
2.80875,2.95379517543,88.8246456627,0.408265446339
2.81125,2.91767892878,87.7385809152,0.245576205361
2.81375,2.95699565427,88.9208884223,0.422682322995
2.81625,2.95116858678,88.745660563,0.396433715351
2.81875,2.97382554855,89.4269862749,0.498494263027
2.82125,2.99042846281,89.9262585294,0.573283748934
2.82375,2.91474005598,87.6502050055,0.232337759211
2.82625,2.94204162094,88.4712002642,0.355320385979
2.82875,2.89177609259,86.9596473367,0.128894292091
2.83125,2.9085334515,87.4635639519,0.204379489297
2.83375,2.96561614547,89.1801183386,0.461514186768
2.83625,2.98335983779,89.7136953435,0.541442421376
2.83875,2.97169418906,89.3628933912,0.488893341316
2.84125,2.94384789715,88.5255174508,0.363456937585
2.84375,2.90951803689,87.4931717763,0.20881465258
2.84625,2.94275670848,88.4927039208,0.358541569229
2.84875,2.95450415191,88.8459655514,0.4114591017
2.85125,2.92657684018,88.0061532348,0.285657736111
2.85375,2.98378403701,89.7264515922,0.54335326916
2.85625,2.97514414301,89.466638207,0.504434003489
2.85875,2.92167216267,87.8586628993,0.263564126326
2.86125,2.9261708292,87.9939439314,0.28382881909
2.86375,2.92308934244,87.9012794258,0.269947954139
2.86625,2.93320504938,88.2054725168,0.315515166597
2.86875,2.92940512953,88.0912037493,0.298398048034
2.87125,2.93644065702,88.3027716472,0.330090284443
2.87375,2.95121565106,88.7470758501,0.396645721123

